Generating massive complex networks with hyperbolic geometry faster in practice

Generative network models play an important role in algorithm development, scaling studies, network analysis, and realistic system benchmarks for graph data sets. The commonly used graph-based benchmark model R-MAT has some drawbacks concerning realism and the scaling behavior of network properties. A complex network model gaining considerable popularity builds random hyperbolic graphs, generated by distributing points within a disk in the hyperbolic plane and then adding edges between points whose hyperbolic distance is below a threshold. We present in this paper a fast generation algorithm for such graphs. Our experiments show that our new generator achieves speedup factors of 3-60 over the best previous implementation. One billion edges can now be generated in under one minute on a shared-memory workstation. Furthermore, we present a dynamic extension to model gradual network change, while preserving at each step the point position probabilities.

==> plots/comparison-phipute-gbuild-no-leftsup-no-tbb.dat <==
m	t	label
49583	0.3200092315673828	b
99860	0.3051614761352539	b
203834	0.3245539665222168	b
401059	0.33995509147644043	b
804995	0.36784815788269043	b
1599732	0.46140336990356445	b
3229157	0.5526106357574463	b
6411128	0.7571303844451904	b
12513335	1.0612292289733887	b

504476	8.388579368591309	c
999162	8.453796863555908	c
1998675	8.562764883041382	c
3981760	8.664494514465332	c
8042940	8.97662091255188	c
16165975	9.918720245361328	c
32096113	10.936720609664917	c
63708026	13.011335134506226	c
128193323	16.328460454940796	c

5061918	273.4904909133911	d
10009759	332.17408084869385	d
20019809	324.7436172962189	d
39965241	339.17781257629395	d
80046929	356.4404456615448	d
160007549	376.49773931503296	d
319596356	462.1959881782532	d
640835068	398.3252627849579	d
1283292306	439.9756324291229	d

203197  0.08347868919372559	e
401464  0.04951810836791992	e
806920  0.05822420120239258	e
1593958 0.07395005226135254	e
3269361 0.11288285255432129	e
6429144 0.18096303939819336	e
12698842        0.32525157928466797	e

2003880 0.396564245223999	f
3996755 0.47351551055908203	f
8072922 0.5946481227874756	f
15990952        0.7671165466308594	f
32112555        1.1444694995880127	f
64059649        1.8855278491973877	f
128328581       3.103672742843628	f

20031237        4.449557542800903	g
39944168        5.321584463119507	g
80012057        6.472901821136475	g
159929566       8.079883098602295	g
320057895       11.465222358703613	g
639178177       18.3987877368927	g
1278464733      31.220584392547607	g


==> plots/phipute-scaling.dat <==
n	th	avgtime	stdevtime	avgedgetime	stdevedgetime
10000000	1	50.940729117393495	0.06154059637762193	47.2066	0.050734997783845846
10000000	2	27.110727310180664	0.12153113903532256	23.8775	0.13477332822168783
10000000	3	18.872595691680907	0.329320962689756	15.951699999999999	0.04196438966581122
10000000	4	14.828588557243346	0.15274113349068583	12.0516	0.13089323893912955
10000000	5	12.498015403747559	0.05797664691331061	9.789899999999998	0.01891269415085886
10000000	6	10.884743809700012	0.07408992121466862	8.246699999999999	0.04131597753918297
10000000	7	10.081271481513976	0.3169620864262642	7.343499999999999	0.027972307734916428
10000000	8	9.200878453254699	0.23388316719624483	6.5099	0.025831956952632365
10000000	9	8.419262385368347	0.250311143426971	5.8011	0.02011193675392761
10000000	10	7.943970990180969	0.1994847813946004	5.2292000000000005	0.016773789076976558
10000000	11	7.778081488609314	0.6666641796332302	4.8129	0.04403055757084339
10000000	12	7.405887913703919	0.5314584714382726	4.4367	0.03479669524532959
10000000	13	7.015910029411316	0.3940648954463705	4.1378	0.03362677504606689
10000000	14	6.636959457397461	0.21311368694659205	3.9036	0.08416079847530715
10000000	15	6.224035859107971	0.21481304462565326	3.6799	0.06774134631079506
10000000	16	6.11092324256897	0.18704799937591624	3.499	0.1325926091454546
10000000	17	6.21694130897522	0.47891736305181776	3.3835	0.06093972431836335
10000000	18	6.083069109916687	0.4296490667903363	3.3390999999999997	0.14931406497716243
10000000	19	5.805709624290467	0.10123927864069229	3.2322	0.06608903085988753
10000000	20	5.825688648223877	0.12453627876532623	3.2409999999999997	0.14501379244748475
10000000	21	5.725308537483215	0.1713083581707551	3.2323999999999997	0.1170642558597719
10000000	22	5.502632093429566	0.07518970575860387	3.0849	0.07298828673149234
10000000	23	5.602710866928101	0.0730729544750223	3.0367999999999995	0.07520212762950258
10000000	24	5.529437398910522	0.07295992030916892	2.9402	0.033943482437725506
10000000	25	5.503048634529113	0.06031978869530879	2.9418	0.05357947368161281
10000000	26	5.468464946746826	0.0929672443089869	2.8592	0.04744428311187324
10000000	27	5.381336903572082	0.08309589807753139	2.8259999999999996	0.041837781968005576
10000000	28	5.245449686050415	0.10494795278038266	2.7405999999999997	0.02270770794251086
10000000	29	5.2402184009552	0.06787167706664236	2.6936	0.022401785643115298
10000000	30	5.19121904373169	0.06347424268920206	2.6498999999999997	0.016771702358443275
10000000	31	5.3236497163772585	0.3509150336048494	2.6144	0.009167333309138492
10000000	32	4.961829900741577	0.05774061980875387	2.5669999999999997	0.008706319543990369

